Hydrodynamical Simulations of Circumbinary Accretion: Balance between Heating and Cooling

Hydrodynamical interaction in circumbinary discs (CBDs) plays a crucial role in various astrophysical systems, ranging from young stellar binaries to supermassive black hole binaries in galactic centers. Most previous simulations of binary-disc systems have adopted locally isothermal equation of state. In this study, we use the grid-based code $\texttt{Athena++}$ to conduct a suite of two-dimensional viscous hydrodynamical simulations of circumbinary accretion on a cartesian grid, resolving the central cavity of the binary. The gas thermodynamics is treated by thermal relaxation towards an equilibrium temperature (based on the constant$-\beta$ cooling ansatz, where $\beta$ is the cooling time in units of the local Keplerian time). Focusing on equal mass, circular binaries in CBDs with (equilibrium) disc aspect ratio $H/R=0.1$, we find that the cooling of the disc gas significantly influences the binary orbital evolution, accretion variability, and CBD morphology, and the effect depends sensitively on the disc viscosity prescriptions. When adopting a constant kinematic viscosity, a finite cooling time ($\beta \gtrsim 0.1$) leads to binary inspiral as opposed to outspiral and the CBD cavity becomes more symmetric. When adopting a dynamically varying $\alpha-$viscosity, binary inspiral only occurs within a narrow range of cooling time (corresponding to $\beta$ around 0.5).

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
